Generic Go to Go: Dictionary-Passing, Monomorphisation, and Hybrid

Go is a popular statically-typed industrial programming language. To aid the type safe reuse of code, the recent Go release (Go 1.18) published on 15th March 2022 includes bounded parametric polymorphism via generic types. Go 1.18 implements generic types using combination of monomorphisation and call-graph based dictionary-passing called hybrid. This hybrid approach can be viewed as an optimised form of monomorphisation that statically generates specialised methods and types based on possible instantiations. A monolithic dictionary supplements information lost during monomorphisation, and it is structured according to the program's call graph. Unfortunately, the hybrid approach still suffers from code bloat, poor compilation speed, and limited code coverage. In this paper we propose and formalise a new non-specialising call-site based dictionary-passing translation. Our call-site based translation creates individual dictionaries for each type parameter, with dictionary construction occurring in place of instantiation, overcoming the limitations of hybrid. We prove it correct using a novel and general bisimulation up to technique. To better understand how different generics translations approaches work in practice, we benchmark five translators, Go 1.18, two existing monomorphisation translators, our dictionary-passing translator, and erasure translator. Our findings reveal several suggestions for improvements for Go 1.18 -- specifically how to overcome the expressiveness limitations of generic Go, and improve compile time and compiled code size performance of Go 1.18.

==> fgg-dict - Copy/figs/eval/main/compile_time/time_c.csv <==
c	dyn	dict	mono	go2go	gotip
2	141907.1	147884.8	216278.9	146868.1	135993.4
7	169335.7	166199.6	202136.1	148410.4	169234.3
12	171017.5	165099.4	206524.2	157048.4	167265.2
17	178088.9	171787.2	221432.6	174745.6	160837.7
22	174381.1	172461.8	242013.9	165411.9	156521.6
27	175102	170173.4	263156.9	168608.8	159950.2
32	177444.7	176697.4	294940.4	168663	163788
37	183488.1	177422.9	321215.1	168735.9	157298.4
42	186216.9	179432.3	368898.5	167326.9	157644
47	187396	180743.6	390840	168130.5	165100.4
52	193369.5	186957.4	449974.8	173025.8	162124.5
57	192253	195581.3	503329.5	168212.1	165877.9
62	197095.2	196940.1	551884.2	169647.6	164729
67	204567.1	195810.5	614249.4	172465.5	163577.5
72	210858.8	204163	668767.2	173205.2	162979.7
77	218005.3	208026.1	739743.3	173539.6	161643.3
82	212755.5	210860.2	822125.2	170389.6	165350.2
87	218622	222209.2	898320.7	173176.2	162306.3
92	226366.2	219290.8	970198.1	175873.4	170557.6
97	226666.7	233723.2	1064308.6	179277.4	168636.4
102	242846.7	233967.6	1158868	186154.6	165157.1
107	243995.9	236678	1235068.7	188394.6	172906.1
112	248286.4	243710.3	1348831	188269.8	173011.2
117	254571.7	255415.6	1439319.3	184192.3	167548.3
122	260032.2	255858.9	1552346.9	196187.4	168584.8
127	264076	265538.3	1662748.1	192873.6	166842.2
132	271819	269562.8	1789167.6	190900.6	172464.2
137	276417.1	280092	1911101	187446.5	172481.4
142	283994	282677.6	2049000.1	194377.2	173095.1
147	285095.6	286038	2188795.8	188876.4	172657.2
152	302162.2	297837.6	2301490	191007.6	173966.4
157	309337.7	308682.2	2432676.8	191697.5	174855.6
162	317869.5	317761.1	2609210.4	187978.4	174022.2
167	330219.1	318093.8	2703660.4	195402	171443.3
172	333598	328472.5	2890383.8	192122.1	171248
177	342061.5	337644	3053249.5	192886.7	170750.6
182	356470	340203.9	3234419.1	195295.1	176183.3
187	357990.4	360521	3390949.4	194196.1	177807.1
192	377199.3	366335.1	3558665.8	191322.1	170228.6
197	375560.3	383810.3	3769633.9	194673.6	174220.4

==> fgg-dict - Copy/figs/eval/main/compile_time/time_m.csv <==
m	dyn	dict	mono	go2go	gotip
2	157565.3	148244.2	194689.9	174012.6	165205.8
3	172079.5	172141.4	232326.9	197140.1	176338.9
4	179451.8	169049	329080.2	222193.9	203194.4
5	186279.2	188016.2	667824.4	275310	240395.1
6	208728.7	215000.4	2084361.3	390137.8	327015.9
7	260400.9	275187.2	9356754.2	646443.6	489485.4
8	402836.8	430406.4	51356781.2	1324438.4	826330.4
9	829865.3	821751.3	271106528.2	3483648.7	1493233.8

==> fgg-dict - Copy/figs/eval/main/compile_time/time_m_exp.csv <==
m	dyn	dict	mono	go2go	gotip
2	164861.8	173963.7	190395.4	174529.9	167961.4
3	169559.2	166773.5	225632.4	194312.9	179001
4	177570.7	168714	287658.9	217833.6	202855
5	177059.2	179035.9	439496.8	278173.8	253229.6
6	176567.9	180015	756707	386861.7	343138.3
7	184703.9	187812.4	1517254	673910.1	512264.5
8	189814.1	181653	3474829.9	1372570.3	850632.3
9	190461.3	189926.7	8208517.4	3565420.5	1598539.1

==> fgg-dict - Copy/figs/eval/main/compile_time/time_n.csv <==
n	dyn	dict	mono	go2go	gotip
2	146484.4	145943.9	194766.3	174653.2	167996.6
3	170160.3	170548.7	204315.7	176784.6	169188.6
4	173493.3	172212.1	214864.3	179292.3	170242.9
5	175311	171176.4	228903.9	183502.5	175866.7
6	175877.2	171231	252500.3	189891.9	177882.1
7	177180.4	173990	263887.1	194320.1	187575.7
8	179028.1	180126.7	307810.2	188939	194283.9
9	183172.8	181296.1	337784.3	198406.7	198396.3
10	185438.5	180853.8	381489.1	200368.9	192470.2
11	191190.6	190448.9	419382.4	204385.2	199090.8
12	186731.6	186191.2	476019	209820	206645.4
13	190850.5	190918	577378.9	212086.1	208709.7
14	198260.8	197652.5	647513.3	208347.2	213806.4
15	198571.8	198422.8	748057.8	221571.8	217638.3
16	202473.2	201136.4	842412.4	214172.7	222442.4
17	208468.4	207452.2	951992	216722.8	224243.3
18	207282.7	204590.8	1081043.4	223828.7	233024.7
19	214321.2	209749.5	1223291.7	225923.9	232185.7
20	216343.2	218588.7	1396108.7	229705.5	237201.3
21	216267.9	221349	1553083.6	236388.7	247299.9
22	221868.2	226540.6	1749565.7	235220.2	244673.6
23	223385.1	228599.7	1969252.7	232918.4	252091
24	223868	238106.7	2181844	245900.2	251516.9
25	240217.4	239481.5	2418825.8	249819.6	265926
26	244509.6	242520.6	2969273	251672.1	271075.2
27	251995.4	250157.6	3244340.5	251723.7	273174.2
28	259041.9	260358.7	3619647.2	256686.1	279745.1
29	260639.6	266146.5	3969766.8	255762.2	284388.1
30	268643.9	271541.7	4313982.4	256671	285749.3
31	281898.1	276468	4729812.8	267510.2	293247.4
32	285399.9	282117.7	5254896.4	266412.1	300107.5
33	295400.9	291428.8	5671602.3	272622	307510.2
34	293789.1	293871.3	6245704.9	280449.9	305460.9
35	308558.1	309478.7	6752655.5	279446	318226.3
36	314636.5	316540.8	7337187.1	275757.6	319335.6
37	324200.6	315914.9	7963454.1	287575.5	322814.3
38	330160.8	332301.7	8657019.5	291256.3	330901.4
39	340628.1	332999	9301898.4	301540.6	326686.2
40	347733.6	342853	10052310.1	300410.9	335669.3

==> fgg-dict - Copy/figs/eval/main/compile_time/time_p.csv <==
p	dyn	dict	mono	go2go	gotip
2	168342.1	145593.4	192104.6	148224.5	130292
3	175217.6	164890.7	205918.1	149175.8	135668
4	173806	166205.1	204243.5	147470.2	130916.3
5	172667.2	167123.5	213140.9	150232.2	131382.5
6	172034.4	164692.6	220156.8	149912.2	130833.6
7	179517.2	168982.8	225237.4	151722.5	132383.6
8	175159.2	167861.9	225461.4	149340.2	134405.4
9	174796.8	166329.8	234600.1	150436.3	133334.4
10	173606.8	167713.1	252179.1	147260.8	129753.5
11	176053.2	175792.1	267540.5	144244.4	135071.2
12	175004.6	173000.6	270941.7	151946.3	130887.9
13	177572.9	179361.9	290915.7	148305.7	132778.7
14	180680.7	177588.5	306180.3	153588.8	135432.1
15	180407.8	178848	324804.8	169978.1	169068.2
16	179698.4	180883	346643.7	186814.2	169814.8
17	186336.9	181809.2	361297.1	179348.4	166047.1
18	187393.4	182470	393614.1	183253.6	165413.8
19	184225.2	182626.2	421643.7	191438.7	174154.9
20	183046.9	180747	431505.9	183904.5	173553.8
21	185355.5	184443.3	470668.5	189815.4	174836.6
22	191732.4	186660.4	496236	189593.4	172994.1
23	193061.9	187688	573762.8	190378.4	171850.8
24	188977.4	189684.2	631710.2	187653.8	169603.2
25	190566.5	185119.1	672741	188272.2	173567.3
26	190585.7	189627.3	722112.4	190438.8	171633.8
27	188316.7	187220	772483.7	194978.8	172923.5
28	192177.2	192638.4	823771.9	193804.2	171889.1
29	198346.3	198960.4	911620.7	191868.5	175878
30	198553.2	194299.8	960478.7	195063.5	170020.2

==> fgg-dict - Copy/figs/eval/main/exec_time/time_c.csv <==
c	dyn	dict	mono	go2go	gotip
2	10127.6	8577.2	4809	5408.4	5066.1
7	10815.6	8651.9	5826.7	6211.8	6685.2
12	10659.7	8284.7	6541	6399.8	7105.2
17	11837.3	10227.5	7726.9	7597.5	8064.3
22	12603.4	10571.2	7904.2	7198.4	7814.5
27	13090.8	12220.3	8326.1	9058.4	8256
32	12263.3	12082.9	8797.7	8321.3	9993.4
37	12785.6	11521.9	7771.4	8071.6	9442.6
42	16164.2	11747.8	8751.6	8338.5	9061.5
47	15811.4	14639.5	10068.1	9712.5	10941.9
52	16915.7	14313.6	11943.3	12005.4	11203.8
57	17266.9	15824.6	11640.6	12836.6	11766.8
62	17065.5	16350.4	12307.1	12039.1	11672.8
67	19137.2	15337.3	13073	12657.2	10934.2
72	18306.8	17150.6	14302.2	15141.4	10103.3
77	19390.1	17766	13022.6	13908.9	13815.7
82	18533.5	18908	13570.4	14777.6	13927.5
87	20107.2	18894.5	14261.7	14083	13681.2
92	20257.7	20576.6	14640.2	14282.3	12860.6
97	21539.4	20410.5	16442.7	17051	12809.7
102	22394.9	20232.7	17529.8	16785.8	13060
107	21556.8	21717.6	15599.7	18040.3	13241.7
112	23368.9	21987.6	17267.6	18628.4	14472.8
117	23914.8	23053.5	18121.9	18190.3	15099.3
122	24122.6	23864.7	18278.2	18999.2	14453.3
127	24748.2	24360.7	18819	19580.8	15182
132	26597.4	24937.7	18732.7	20485.5	14080.2
137	27728.8	25295.9	18696.1	20188.1	15223.3
142	26727.2	25048.3	18828.5	19140.5	14896.6
147	29053.1	26618.3	21351.6	20460.3	16367.8
152	27258.8	27534.2	20967.2	22165.3	16045.2
157	30335.6	27515.3	21555.6	21189.7	16569.5
162	30429	29056.9	22056.4	21017.2	16839.5
167	31855.7	30328.1	21903.9	22051.1	18122.6
172	32748.9	30086.7	22349.2	21698.1	18724.8
177	32278.9	30769.4	22381.1	23447.3	19174.7
182	32587.6	31315.3	23542	24263.7	18066.8
187	32213.7	33263.2	23710.5	24430	17766.3
192	34631.7	33320.8	25269.7	24476.8	20101.2
197	34022.5	33458.7	24736.2	23142	19781.7

==> fgg-dict - Copy/figs/eval/main/exec_time/time_m.csv <==
m	dyn	dict	mono	go2go	gotip
2	10356.6	7828.8	4656.1	5741.5	5575
3	13969.4	10540.9	7505.6	7774.3	8239
4	22101.2	15426.2	10725	12639.3	11653.1
5	37756.9	25658.3	15779.9	17175.9	21230
6	69747.6	51018.3	30032.6	28805.4	40105.1
7	137035.8	92895.8	61442.9	56328.8	70081.1
8	281499.1	181562	227087.6	217565.6	173323.4
9	599643.9	420739.9	637658.8	572109.6	503915.7

==> fgg-dict - Copy/figs/eval/main/exec_time/time_m_exp.csv <==
m	dyn	dict	mono	go2go	gotip
2	9595.4	7351.1	5052.3	4826	5759
3	13567	11351.8	7504.3	6735	9763
4	22271.9	16978.8	10602.6	12264.6	12504.4
5	38470	26782.4	17309.4	18528.2	21277.7
6	69025.5	46490.9	27834.5	29300.1	41587.8
7	137242	90609.2	64097	55027.7	79932.9
8	300010.5	191770.3	231173.6	219096.2	199311.1
9	590756.7	399883.3	638875.7	559206.3	518363

==> fgg-dict - Copy/figs/eval/main/exec_time/time_n.csv <==
n	dyn	dict	mono	go2go	gotip
2	8969.3	7920.2	4830.4	4890.2	5817.5
3	10325.4	7035.7	5549.4	5866.7	6093
4	12354.9	9240.6	5015.5	6786.9	6573.3
5	12695.7	10132.5	7409.4	7418.2	8093.7
6	14972.8	10503.1	7583.7	7701.6	8943.6
7	15721.8	11136.7	8001.4	8185.9	10198.4
8	17541.2	11611.3	7343.9	8763.3	10051
9	16964.3	11062.4	8578.5	10491.5	10543.8
10	19000.3	12583.7	9194.7	8823.8	12308.8
11	20168.5	12730.6	10065.1	10839	11432.7
12	19228	14127.4	10421.4	10736.8	12217.6
13	19730.9	13511.7	10023	10683.1	12955.5
14	23220.1	14867.4	11209.5	12135.4	11239.1
15	20987.9	13738.7	11945.4	10970.5	14177.2
16	23637	15059.7	12515.4	12177.3	14223.7
17	24284.1	16878.6	12443	13205.3	14634.8
18	25525.2	17130.3	12819.8	12713.1	16698.1
19	25030.9	18203.4	13915.3	13432.7	15478.7
20	27367.5	18197.7	13697.5	13842.3	17639.2
21	27779.2	16833.4	14333.5	13970.1	17867.5
22	27067.1	18928.6	15439.1	14529.7	18127.8
23	29438	18459.5	15758.1	15133.5	18597.4
24	30251.3	19455.3	15625.6	16481.3	21105.8
25	31334.7	19267.4	15054.1	15669.5	22420.1
26	31548.1	20522.8	16741.1	16952.9	20637.8
27	30673.4	19212.7	16344.5	16037.4	21894.2
28	32247.5	20848.2	17906.3	16694.2	22287.4
29	33901.2	20819.9	16703.2	17063	22466
30	35287.8	21774.7	17141.3	18499.7	23034.2
31	36679.2	23418.6	18077.5	18083.9	24479
32	36679.6	22140.6	18066.7	18206.4	23772.6
33	37007.8	24682.6	19337.3	20678.3	26393.5
34	38691.7	23685.3	18177.8	18308.5	25427
35	40101.5	24073.6	18831.1	21506.7	25696.1
36	39004.3	25900.6	20302.8	20683.7	25043.3
37	40362.9	25894.8	19952.8	21247.4	26415.1
38	41919.1	25279	20564.9	21709.8	26763.9
39	41957	27347.2	21686	21303.1	28982.9
40	47847.3	26722.1	22046.8	22280.4	28988.7

==> fgg-dict - Copy/figs/eval/main/exec_time/time_p.csv <==
p	dyn	dict	mono	go2go	gotip
2	8879.9	6623.9	4793	5601.3	5719.5
3	10192.3	7396.4	5422.9	5664	6146.2
4	11038	7784	5740	5905.2	5997.4
5	9333.8	8221.5	6020.6	6701.2	6383.5
6	10321.9	8309.3	5852.8	6654.8	7420.5
7	10760.3	8179.7	5924.7	7009.8	6695.5
8	11662.7	8794.6	6298.7	6972.3	6733.5
9	11781.8	9643	6610.4	7007.3	9264.3
10	12280.3	10556.4	6132.4	7436.1	9695.1
11	12077.7	10325.9	6683.8	7968.4	9987.1
12	11370.6	7939.5	7045.4	8574.7	9476.3
13	12538.6	11082.6	7712.2	8689.1	10540.9
14	13330.4	10156.3	7139.5	8122.9	9935.7
15	12435.5	12022	9338	8947.7	11742.2
16	12151	11149.5	9935.4	9556.7	11247
17	13616.6	11045.1	9714.6	9363.2	10431.2
18	14669.6	13145.9	8858.6	9829.8	12588.7
19	13067.8	11591.7	9654.5	10115.6	12333.5
20	14146.2	12032.5	9665.8	8914.4	12854.7
21	15288.3	11812.5	9547	11420	13085.8
22	15059.8	12725.4	10028.3	9705.1	13457.2
23	16428	13385.6	10051.2	9496.6	14861.7
24	15345.8	13251.7	9451.5	10149.6	13793.4
25	16252.9	12799.6	10564.1	11731.6	14867.1
26	17137.7	14597.8	11343.2	13144.3	15201.9
27	17113.5	14856	12189.1	12283.8	16016.6
28	17457.1	15756.6	11644.3	13371.9	17562
29	20973.2	15614.7	12334.1	14624.2	17158.6
30	19961.8	15659.2	12389.1	13272	15904.6

==> fgg-dict - Copy/figs/eval/main/instruction_count/ssa_c.csv <==
c	dyn	dict	mono	go2go	gotip
2	514	488	1050	920	885
7	600	574	1074	944	890
12	694	668	1094	964	896
17	791	765	1118	988	902
22	884	858	1146	1016	908
27	978	952	1170	1040	915
32	1072	1046	1190	1060	920
37	1166	1140	1214	1084	927
42	1259	1233	1234	1104	931
47	1354	1328	1258	1128	937
52	1445	1419	1286	1156	943
57	1538	1512	1310	1180	950
62	1632	1606	1330	1200	955
67	1726	1700	1354	1224	962
72	1821	1795	1374	1244	966
77	1914	1888	1398	1268	972
82	2008	1982	1426	1296	978
87	2101	2075	1450	1320	985
92	2195	2169	1470	1340	990
97	2289	2263	1494	1364	997
102	2384	2358	1514	1384	1001
107	2477	2451	1538	1408	1007
112	2571	2545	1566	1436	1013
117	2664	2638	1590	1460	1020
122	2758	2732	1610	1480	1025
127	2852	2826	1634	1504	1032
132	2947	2921	1654	1524	1036
137	3040	3014	1678	1548	1042
142	3134	3108	1706	1576	1048
147	3227	3201	1730	1600	1055
152	3321	3295	1750	1620	1060
157	3415	3389	1774	1644	1067
162	3510	3484	1794	1664	1071
167	3603	3577	1818	1688	1077
172	3697	3671	1846	1716	1083
177	3790	3764	1870	1740	1090
182	3884	3858	1890	1760	1095
187	3978	3952	1914	1784	1102
192	4073	4047	1934	1804	1106
197	4166	4140	1958	1828	1112

==> fgg-dict - Copy/figs/eval/main/instruction_count/ssa_m.csv <==
m	dyn	dict	mono	go2go	gotip
2	514	488	1050	920	885
3	632	608	2070	1824	1606
4	848	824	4112	3634	3048
5	1326	1295	8194	7252	5932
6	2305	2288	16360	14490	11697

==> fgg-dict - Copy/figs/eval/main/instruction_count/ssa_m_exp.csv <==
m	dyn	dict	mono	go2go	gotip
2	518	493	1007	891	888
3	630	608	2027	1795	1625
4	756	734	4067	3603	3074
5	899	870	8147	7219	5947
6	1066	1049	16307	14451	11668
7	1252	1245	32627	28915	23087
8	1483	1477	65267	57843	45896
9	1742	1736	130547	115699	91487

==> fgg-dict - Copy/figs/eval/main/instruction_count/ssa_n.csv <==
n	dyn	dict	mono	go2go	gotip
2	514	488	1050	920	885
3	632	597	1370	1212	1183
4	749	703	1686	1500	1480
5	867	811	2014	1800	1777
6	985	917	2334	2092	2074
7	1102	1023	2662	2392	2368
8	1220	1133	2970	2672	2670
9	1338	1227	3310	2984	2967
10	1455	1340	3614	3260	3263
11	1576	1437	3934	3552	3560
12	1693	1549	4266	3856	3853
13	1811	1646	4594	4156	4157
14	1929	1761	4906	4440	4449
15	2045	1856	5226	4732	4749
16	2164	1964	5578	5056	5047
17	2283	2064	5890	5340	5346
18	2401	2170	6250	5672	5646
19	2518	2272	6566	5960	5938
20	2635	2379	6902	6268	6228
21	2753	2478	7214	6552	6534
22	2871	2585	7574	6884	6826
23	2990	2686	7890	7172	7124
24	3107	2793	8226	7480	7423
25	3227	2892	8542	7768	7723
26	3343	2998	8882	8080	8022
27	3461	3100	9210	8380	8321
28	3579	3205	9546	8688	8621
29	3697	3304	9862	8976	8918
30	3816	3413	10206	9292	9217
31	3932	3508	10514	9572	9516
32	4052	3621	10866	9896	9813
33	4169	3716	11194	10196	10112
34	4287	3829	11526	10500	10411
35	4406	3923	11862	10808	10710
36	4522	4034	12194	11112	11009
37	4641	4130	12518	11408	11308
38	4758	4245	12866	11728	11607
39	4878	4336	13182	12016	11906
40	4995	4452	13514	12320	12205

==> fgg-dict - Copy/figs/eval/main/instruction_count/ssa_p.csv <==
m	dyn	dict	mono	go2go	gotip
2	514	488	1050	920	885
3	544	518	1106	976	904
4	574	548	1162	1032	923
5	604	578	1218	1088	942
6	634	608	1274	1144	961
7	664	638	1330	1200	980
8	694	668	1386	1256	999
9	724	698	1442	1312	1018
10	754	728	1498	1368	1037
11	784	758	1554	1424	1056
12	814	788	1610	1480	1075
13	844	818	1666	1536	1094
14	874	848	1722	1592	1113
15	904	878	1778	1648	1132
16	934	908	1834	1704	1151
17	964	938	1890	1760	1170
18	994	968	1946	1816	1189
19	1024	998	2002	1872	1208
20	1054	1028	2058	1928	1227
21	1084	1058	2114	1984	1246
22	1114	1088	2170	2040	1265
23	1144	1118	2226	2096	1284
24	1174	1148	2282	2152	1303
25	1204	1178	2338	2208	1322
26	1234	1208	2394	2264	1341
27	1264	1238	2450	2320	1360
28	1294	1268	2506	2376	1379
29	1324	1298	2562	2432	1398
30	1354	1328	2618	2488	1417

==> figs/eval/main/compile_time/time_c.csv <==
c	dyn	dict	mono	go2go	gotip
2	141907.1	147884.8	216278.9	146868.1	135993.4
7	169335.7	166199.6	202136.1	148410.4	169234.3
12	171017.5	165099.4	206524.2	157048.4	167265.2
17	178088.9	171787.2	221432.6	174745.6	160837.7
22	174381.1	172461.8	242013.9	165411.9	156521.6
27	175102	170173.4	263156.9	168608.8	159950.2
32	177444.7	176697.4	294940.4	168663	163788
37	183488.1	177422.9	321215.1	168735.9	157298.4
42	186216.9	179432.3	368898.5	167326.9	157644
47	187396	180743.6	390840	168130.5	165100.4
52	193369.5	186957.4	449974.8	173025.8	162124.5
57	192253	195581.3	503329.5	168212.1	165877.9
62	197095.2	196940.1	551884.2	169647.6	164729
67	204567.1	195810.5	614249.4	172465.5	163577.5
72	210858.8	204163	668767.2	173205.2	162979.7
77	218005.3	208026.1	739743.3	173539.6	161643.3
82	212755.5	210860.2	822125.2	170389.6	165350.2
87	218622	222209.2	898320.7	173176.2	162306.3
92	226366.2	219290.8	970198.1	175873.4	170557.6
97	226666.7	233723.2	1064308.6	179277.4	168636.4
102	242846.7	233967.6	1158868	186154.6	165157.1
107	243995.9	236678	1235068.7	188394.6	172906.1
112	248286.4	243710.3	1348831	188269.8	173011.2
117	254571.7	255415.6	1439319.3	184192.3	167548.3
122	260032.2	255858.9	1552346.9	196187.4	168584.8
127	264076	265538.3	1662748.1	192873.6	166842.2
132	271819	269562.8	1789167.6	190900.6	172464.2
137	276417.1	280092	1911101	187446.5	172481.4
142	283994	282677.6	2049000.1	194377.2	173095.1
147	285095.6	286038	2188795.8	188876.4	172657.2
152	302162.2	297837.6	2301490	191007.6	173966.4
157	309337.7	308682.2	2432676.8	191697.5	174855.6
162	317869.5	317761.1	2609210.4	187978.4	174022.2
167	330219.1	318093.8	2703660.4	195402	171443.3
172	333598	328472.5	2890383.8	192122.1	171248
177	342061.5	337644	3053249.5	192886.7	170750.6
182	356470	340203.9	3234419.1	195295.1	176183.3
187	357990.4	360521	3390949.4	194196.1	177807.1
192	377199.3	366335.1	3558665.8	191322.1	170228.6
197	375560.3	383810.3	3769633.9	194673.6	174220.4

==> figs/eval/main/compile_time/time_m.csv <==
m	dyn	dict	mono	go2go	gotip
2	157565.3	148244.2	194689.9	174012.6	165205.8
3	172079.5	172141.4	232326.9	197140.1	176338.9
4	179451.8	169049	329080.2	222193.9	203194.4
5	186279.2	188016.2	667824.4	275310	240395.1
6	208728.7	215000.4	2084361.3	390137.8	327015.9
7	260400.9	275187.2	9356754.2	646443.6	489485.4
8	402836.8	430406.4	51356781.2	1324438.4	826330.4
9	829865.3	821751.3	271106528.2	3483648.7	1493233.8

==> figs/eval/main/compile_time/time_m_exp.csv <==
m	dyn	dict	mono	go2go	gotip
2	164861.8	173963.7	190395.4	174529.9	167961.4
3	169559.2	166773.5	225632.4	194312.9	179001
4	177570.7	168714	287658.9	217833.6	202855
5	177059.2	179035.9	439496.8	278173.8	253229.6
6	176567.9	180015	756707	386861.7	343138.3
7	184703.9	187812.4	1517254	673910.1	512264.5
8	189814.1	181653	3474829.9	1372570.3	850632.3
9	190461.3	189926.7	8208517.4	3565420.5	1598539.1

==> figs/eval/main/compile_time/time_n.csv <==
n	dyn	dict	mono	go2go	gotip
2	146484.4	145943.9	194766.3	174653.2	167996.6
3	170160.3	170548.7	204315.7	176784.6	169188.6
4	173493.3	172212.1	214864.3	179292.3	170242.9
5	175311	171176.4	228903.9	183502.5	175866.7
6	175877.2	171231	252500.3	189891.9	177882.1
7	177180.4	173990	263887.1	194320.1	187575.7
8	179028.1	180126.7	307810.2	188939	194283.9
9	183172.8	181296.1	337784.3	198406.7	198396.3
10	185438.5	180853.8	381489.1	200368.9	192470.2
11	191190.6	190448.9	419382.4	204385.2	199090.8
12	186731.6	186191.2	476019	209820	206645.4
13	190850.5	190918	577378.9	212086.1	208709.7
14	198260.8	197652.5	647513.3	208347.2	213806.4
15	198571.8	198422.8	748057.8	221571.8	217638.3
16	202473.2	201136.4	842412.4	214172.7	222442.4
17	208468.4	207452.2	951992	216722.8	224243.3
18	207282.7	204590.8	1081043.4	223828.7	233024.7
19	214321.2	209749.5	1223291.7	225923.9	232185.7
20	216343.2	218588.7	1396108.7	229705.5	237201.3
21	216267.9	221349	1553083.6	236388.7	247299.9
22	221868.2	226540.6	1749565.7	235220.2	244673.6
23	223385.1	228599.7	1969252.7	232918.4	252091
24	223868	238106.7	2181844	245900.2	251516.9
25	240217.4	239481.5	2418825.8	249819.6	265926
26	244509.6	242520.6	2969273	251672.1	271075.2
27	251995.4	250157.6	3244340.5	251723.7	273174.2
28	259041.9	260358.7	3619647.2	256686.1	279745.1
29	260639.6	266146.5	3969766.8	255762.2	284388.1
30	268643.9	271541.7	4313982.4	256671	285749.3
31	281898.1	276468	4729812.8	267510.2	293247.4
32	285399.9	282117.7	5254896.4	266412.1	300107.5
33	295400.9	291428.8	5671602.3	272622	307510.2
34	293789.1	293871.3	6245704.9	280449.9	305460.9
35	308558.1	309478.7	6752655.5	279446	318226.3
36	314636.5	316540.8	7337187.1	275757.6	319335.6
37	324200.6	315914.9	7963454.1	287575.5	322814.3
38	330160.8	332301.7	8657019.5	291256.3	330901.4
39	340628.1	332999	9301898.4	301540.6	326686.2
40	347733.6	342853	10052310.1	300410.9	335669.3

==> figs/eval/main/compile_time/time_p.csv <==
p	dyn	dict	mono	go2go	gotip
2	168342.1	145593.4	192104.6	148224.5	130292
3	175217.6	164890.7	205918.1	149175.8	135668
4	173806	166205.1	204243.5	147470.2	130916.3
5	172667.2	167123.5	213140.9	150232.2	131382.5
6	172034.4	164692.6	220156.8	149912.2	130833.6
7	179517.2	168982.8	225237.4	151722.5	132383.6
8	175159.2	167861.9	225461.4	149340.2	134405.4
9	174796.8	166329.8	234600.1	150436.3	133334.4
10	173606.8	167713.1	252179.1	147260.8	129753.5
11	176053.2	175792.1	267540.5	144244.4	135071.2
12	175004.6	173000.6	270941.7	151946.3	130887.9
13	177572.9	179361.9	290915.7	148305.7	132778.7
14	180680.7	177588.5	306180.3	153588.8	135432.1
15	180407.8	178848	324804.8	169978.1	169068.2
16	179698.4	180883	346643.7	186814.2	169814.8
17	186336.9	181809.2	361297.1	179348.4	166047.1
18	187393.4	182470	393614.1	183253.6	165413.8
19	184225.2	182626.2	421643.7	191438.7	174154.9
20	183046.9	180747	431505.9	183904.5	173553.8
21	185355.5	184443.3	470668.5	189815.4	174836.6
22	191732.4	186660.4	496236	189593.4	172994.1
23	193061.9	187688	573762.8	190378.4	171850.8
24	188977.4	189684.2	631710.2	187653.8	169603.2
25	190566.5	185119.1	672741	188272.2	173567.3
26	190585.7	189627.3	722112.4	190438.8	171633.8
27	188316.7	187220	772483.7	194978.8	172923.5
28	192177.2	192638.4	823771.9	193804.2	171889.1
29	198346.3	198960.4	911620.7	191868.5	175878
30	198553.2	194299.8	960478.7	195063.5	170020.2

==> figs/eval/main/exec_time/time_c.csv <==
c	dyn	dict	mono	go2go	gotip
2	10127.6	8577.2	4809	5408.4	5066.1
7	10815.6	8651.9	5826.7	6211.8	6685.2
12	10659.7	8284.7	6541	6399.8	7105.2
17	11837.3	10227.5	7726.9	7597.5	8064.3
22	12603.4	10571.2	7904.2	7198.4	7814.5
27	13090.8	12220.3	8326.1	9058.4	8256
32	12263.3	12082.9	8797.7	8321.3	9993.4
37	12785.6	11521.9	7771.4	8071.6	9442.6
42	16164.2	11747.8	8751.6	8338.5	9061.5
47	15811.4	14639.5	10068.1	9712.5	10941.9
52	16915.7	14313.6	11943.3	12005.4	11203.8
57	17266.9	15824.6	11640.6	12836.6	11766.8
62	17065.5	16350.4	12307.1	12039.1	11672.8
67	19137.2	15337.3	13073	12657.2	10934.2
72	18306.8	17150.6	14302.2	15141.4	10103.3
77	19390.1	17766	13022.6	13908.9	13815.7
82	18533.5	18908	13570.4	14777.6	13927.5
87	20107.2	18894.5	14261.7	14083	13681.2
92	20257.7	20576.6	14640.2	14282.3	12860.6
97	21539.4	20410.5	16442.7	17051	12809.7
102	22394.9	20232.7	17529.8	16785.8	13060
107	21556.8	21717.6	15599.7	18040.3	13241.7
112	23368.9	21987.6	17267.6	18628.4	14472.8
117	23914.8	23053.5	18121.9	18190.3	15099.3
122	24122.6	23864.7	18278.2	18999.2	14453.3
127	24748.2	24360.7	18819	19580.8	15182
132	26597.4	24937.7	18732.7	20485.5	14080.2
137	27728.8	25295.9	18696.1	20188.1	15223.3
142	26727.2	25048.3	18828.5	19140.5	14896.6
147	29053.1	26618.3	21351.6	20460.3	16367.8
152	27258.8	27534.2	20967.2	22165.3	16045.2
157	30335.6	27515.3	21555.6	21189.7	16569.5
162	30429	29056.9	22056.4	21017.2	16839.5
167	31855.7	30328.1	21903.9	22051.1	18122.6
172	32748.9	30086.7	22349.2	21698.1	18724.8
177	32278.9	30769.4	22381.1	23447.3	19174.7
182	32587.6	31315.3	23542	24263.7	18066.8
187	32213.7	33263.2	23710.5	24430	17766.3
192	34631.7	33320.8	25269.7	24476.8	20101.2
197	34022.5	33458.7	24736.2	23142	19781.7

==> figs/eval/main/exec_time/time_m.csv <==
m	dyn	dict	mono	go2go	gotip
2	10356.6	7828.8	4656.1	5741.5	5575
3	13969.4	10540.9	7505.6	7774.3	8239
4	22101.2	15426.2	10725	12639.3	11653.1
5	37756.9	25658.3	15779.9	17175.9	21230
6	69747.6	51018.3	30032.6	28805.4	40105.1
7	137035.8	92895.8	61442.9	56328.8	70081.1
8	281499.1	181562	227087.6	217565.6	173323.4
9	599643.9	420739.9	637658.8	572109.6	503915.7

==> figs/eval/main/exec_time/time_m_exp.csv <==
m	dyn	dict	mono	go2go	gotip
2	9595.4	7351.1	5052.3	4826	5759
3	13567	11351.8	7504.3	6735	9763
4	22271.9	16978.8	10602.6	12264.6	12504.4
5	38470	26782.4	17309.4	18528.2	21277.7
6	69025.5	46490.9	27834.5	29300.1	41587.8
7	137242	90609.2	64097	55027.7	79932.9
8	300010.5	191770.3	231173.6	219096.2	199311.1
9	590756.7	399883.3	638875.7	559206.3	518363

==> figs/eval/main/exec_time/time_n.csv <==
n	dyn	dict	mono	go2go	gotip
2	8969.3	7920.2	4830.4	4890.2	5817.5
3	10325.4	7035.7	5549.4	5866.7	6093
4	12354.9	9240.6	5015.5	6786.9	6573.3
5	12695.7	10132.5	7409.4	7418.2	8093.7
6	14972.8	10503.1	7583.7	7701.6	8943.6
7	15721.8	11136.7	8001.4	8185.9	10198.4
8	17541.2	11611.3	7343.9	8763.3	10051
9	16964.3	11062.4	8578.5	10491.5	10543.8
10	19000.3	12583.7	9194.7	8823.8	12308.8
11	20168.5	12730.6	10065.1	10839	11432.7
12	19228	14127.4	10421.4	10736.8	12217.6
13	19730.9	13511.7	10023	10683.1	12955.5
14	23220.1	14867.4	11209.5	12135.4	11239.1
15	20987.9	13738.7	11945.4	10970.5	14177.2
16	23637	15059.7	12515.4	12177.3	14223.7
17	24284.1	16878.6	12443	13205.3	14634.8
18	25525.2	17130.3	12819.8	12713.1	16698.1
19	25030.9	18203.4	13915.3	13432.7	15478.7
20	27367.5	18197.7	13697.5	13842.3	17639.2
21	27779.2	16833.4	14333.5	13970.1	17867.5
22	27067.1	18928.6	15439.1	14529.7	18127.8
23	29438	18459.5	15758.1	15133.5	18597.4
24	30251.3	19455.3	15625.6	16481.3	21105.8
25	31334.7	19267.4	15054.1	15669.5	22420.1
26	31548.1	20522.8	16741.1	16952.9	20637.8
27	30673.4	19212.7	16344.5	16037.4	21894.2
28	32247.5	20848.2	17906.3	16694.2	22287.4
29	33901.2	20819.9	16703.2	17063	22466
30	35287.8	21774.7	17141.3	18499.7	23034.2
31	36679.2	23418.6	18077.5	18083.9	24479
32	36679.6	22140.6	18066.7	18206.4	23772.6
33	37007.8	24682.6	19337.3	20678.3	26393.5
34	38691.7	23685.3	18177.8	18308.5	25427
35	40101.5	24073.6	18831.1	21506.7	25696.1
36	39004.3	25900.6	20302.8	20683.7	25043.3
37	40362.9	25894.8	19952.8	21247.4	26415.1
38	41919.1	25279	20564.9	21709.8	26763.9
39	41957	27347.2	21686	21303.1	28982.9
40	47847.3	26722.1	22046.8	22280.4	28988.7

==> figs/eval/main/exec_time/time_p.csv <==
p	dyn	dict	mono	go2go	gotip
2	8879.9	6623.9	4793	5601.3	5719.5
3	10192.3	7396.4	5422.9	5664	6146.2
4	11038	7784	5740	5905.2	5997.4
5	9333.8	8221.5	6020.6	6701.2	6383.5
6	10321.9	8309.3	5852.8	6654.8	7420.5
7	10760.3	8179.7	5924.7	7009.8	6695.5
8	11662.7	8794.6	6298.7	6972.3	6733.5
9	11781.8	9643	6610.4	7007.3	9264.3
10	12280.3	10556.4	6132.4	7436.1	9695.1
11	12077.7	10325.9	6683.8	7968.4	9987.1
12	11370.6	7939.5	7045.4	8574.7	9476.3
13	12538.6	11082.6	7712.2	8689.1	10540.9
14	13330.4	10156.3	7139.5	8122.9	9935.7
15	12435.5	12022	9338	8947.7	11742.2
16	12151	11149.5	9935.4	9556.7	11247
17	13616.6	11045.1	9714.6	9363.2	10431.2
18	14669.6	13145.9	8858.6	9829.8	12588.7
19	13067.8	11591.7	9654.5	10115.6	12333.5
20	14146.2	12032.5	9665.8	8914.4	12854.7
21	15288.3	11812.5	9547	11420	13085.8
22	15059.8	12725.4	10028.3	9705.1	13457.2
23	16428	13385.6	10051.2	9496.6	14861.7
24	15345.8	13251.7	9451.5	10149.6	13793.4
25	16252.9	12799.6	10564.1	11731.6	14867.1
26	17137.7	14597.8	11343.2	13144.3	15201.9
27	17113.5	14856	12189.1	12283.8	16016.6
28	17457.1	15756.6	11644.3	13371.9	17562
29	20973.2	15614.7	12334.1	14624.2	17158.6
30	19961.8	15659.2	12389.1	13272	15904.6

==> figs/eval/main/instruction_count/ssa_c.csv <==
c	dyn	dict	mono	go2go	gotip
2	514	488	1050	920	885
7	600	574	1074	944	890
12	694	668	1094	964	896
17	791	765	1118	988	902
22	884	858	1146	1016	908
27	978	952	1170	1040	915
32	1072	1046	1190	1060	920
37	1166	1140	1214	1084	927
42	1259	1233	1234	1104	931
47	1354	1328	1258	1128	937
52	1445	1419	1286	1156	943
57	1538	1512	1310	1180	950
62	1632	1606	1330	1200	955
67	1726	1700	1354	1224	962
72	1821	1795	1374	1244	966
77	1914	1888	1398	1268	972
82	2008	1982	1426	1296	978
87	2101	2075	1450	1320	985
92	2195	2169	1470	1340	990
97	2289	2263	1494	1364	997
102	2384	2358	1514	1384	1001
107	2477	2451	1538	1408	1007
112	2571	2545	1566	1436	1013
117	2664	2638	1590	1460	1020
122	2758	2732	1610	1480	1025
127	2852	2826	1634	1504	1032
132	2947	2921	1654	1524	1036
137	3040	3014	1678	1548	1042
142	3134	3108	1706	1576	1048
147	3227	3201	1730	1600	1055
152	3321	3295	1750	1620	1060
157	3415	3389	1774	1644	1067
162	3510	3484	1794	1664	1071
167	3603	3577	1818	1688	1077
172	3697	3671	1846	1716	1083
177	3790	3764	1870	1740	1090
182	3884	3858	1890	1760	1095
187	3978	3952	1914	1784	1102
192	4073	4047	1934	1804	1106
197	4166	4140	1958	1828	1112

==> figs/eval/main/instruction_count/ssa_m.csv <==
m	dyn	dict	mono	go2go	gotip
2	514	488	1050	920	885
3	632	608	2070	1824	1606
4	848	824	4112	3634	3048
5	1326	1295	8194	7252	5932
6	2305	2288	16360	14490	11697

==> figs/eval/main/instruction_count/ssa_m_exp.csv <==
m	dyn	dict	mono	go2go	gotip
2	518	493	1007	891	888
3	630	608	2027	1795	1625
4	756	734	4067	3603	3074
5	899	870	8147	7219	5947
6	1066	1049	16307	14451	11668
7	1252	1245	32627	28915	23087
8	1483	1477	65267	57843	45896
9	1742	1736	130547	115699	91487

==> figs/eval/main/instruction_count/ssa_n.csv <==
n	dyn	dict	mono	go2go	gotip
2	514	488	1050	920	885
3	632	597	1370	1212	1183
4	749	703	1686	1500	1480
5	867	811	2014	1800	1777
6	985	917	2334	2092	2074
7	1102	1023	2662	2392	2368
8	1220	1133	2970	2672	2670
9	1338	1227	3310	2984	2967
10	1455	1340	3614	3260	3263
11	1576	1437	3934	3552	3560
12	1693	1549	4266	3856	3853
13	1811	1646	4594	4156	4157
14	1929	1761	4906	4440	4449
15	2045	1856	5226	4732	4749
16	2164	1964	5578	5056	5047
17	2283	2064	5890	5340	5346
18	2401	2170	6250	5672	5646
19	2518	2272	6566	5960	5938
20	2635	2379	6902	6268	6228
21	2753	2478	7214	6552	6534
22	2871	2585	7574	6884	6826
23	2990	2686	7890	7172	7124
24	3107	2793	8226	7480	7423
25	3227	2892	8542	7768	7723
26	3343	2998	8882	8080	8022
27	3461	3100	9210	8380	8321
28	3579	3205	9546	8688	8621
29	3697	3304	9862	8976	8918
30	3816	3413	10206	9292	9217
31	3932	3508	10514	9572	9516
32	4052	3621	10866	9896	9813
33	4169	3716	11194	10196	10112
34	4287	3829	11526	10500	10411
35	4406	3923	11862	10808	10710
36	4522	4034	12194	11112	11009
37	4641	4130	12518	11408	11308
38	4758	4245	12866	11728	11607
39	4878	4336	13182	12016	11906
40	4995	4452	13514	12320	12205

==> figs/eval/main/instruction_count/ssa_p.csv <==
m	dyn	dict	mono	go2go	gotip
2	514	488	1050	920	885
3	544	518	1106	976	904
4	574	548	1162	1032	923
5	604	578	1218	1088	942
6	634	608	1274	1144	961
7	664	638	1330	1200	980
8	694	668	1386	1256	999
9	724	698	1442	1312	1018
10	754	728	1498	1368	1037
11	784	758	1554	1424	1056
12	814	788	1610	1480	1075
13	844	818	1666	1536	1094
14	874	848	1722	1592	1113
15	904	878	1778	1648	1132
16	934	908	1834	1704	1151
17	964	938	1890	1760	1170
18	994	968	1946	1816	1189
19	1024	998	2002	1872	1208
20	1054	1028	2058	1928	1227
21	1084	1058	2114	1984	1246
22	1114	1088	2170	2040	1265
23	1144	1118	2226	2096	1284
24	1174	1148	2282	2152	1303
25	1204	1178	2338	2208	1322
26	1234	1208	2394	2264	1341
27	1264	1238	2450	2320	1360
28	1294	1268	2506	2376	1379
29	1324	1298	2562	2432	1398
30	1354	1328	2618	2488	1417
